Wind Estimation Using Quadcopter Motion: A Machine Learning Approach

In this article, we study the well known problem of wind estimation in atmospheric turbulence using small unmanned aerial systems (sUAS). We present a machine learning approach to wind velocity estimation based on quadcopter state measurements without a wind sensor. We accomplish this by training a long short-term memory (LSTM) neural network (NN) on roll and pitch angles and quadcopter position inputs with forcing wind velocities as the targets. The datasets are generated using a simulated quadcopter in turbulent wind fields. The trained neural network is deployed to estimate the turbulent winds as generated by the Dryden gust model as well as a realistic large eddy simulation (LES) of a near-neutral atmospheric boundary layer (ABL) over flat terrain. The resulting NN predictions are compared to a wind triangle approach that uses tilt angle as an approximation of airspeed. Results from this study indicate that the LSTM-NN based approach predicts lower errors in both the mean and variance of the local wind field as compared to the wind triangle approach. The work reported in this article demonstrates the potential of machine learning for sensor-less wind estimation and has strong implications to large-scale low-altitude atmospheric sensing using sUAS for environmental and autonomous navigation applications.

==> ABLStats/ABLmeanstats.dat <==
1.000000000000000000e+00 3.000000000000000000e+00 5.000000000000000000e+00 7.000000000000000000e+00 9.000000000000000000e+00 1.100000000000000000e+01 1.300000000000000000e+01 1.500000000000000000e+01 1.700000000000000000e+01 1.900000000000000000e+01 2.100000000000000000e+01 2.300000000000000000e+01 2.500000000000000000e+01 2.700000000000000000e+01 2.900000000000000000e+01 3.100000000000000000e+01 3.300000000000000000e+01 3.500000000000000000e+01 3.700000000000000000e+01 3.900000000000000000e+01 4.100000000000000000e+01 4.300000000000000000e+01 4.500000000000000000e+01 4.700000000000000000e+01 4.900000000000000000e+01 5.100000000000000000e+01 5.300000000000000000e+01 5.500000000000000000e+01 5.700000000000000000e+01 5.900000000000000000e+01 6.100000000000000000e+01 6.300000000000000000e+01 6.500000000000000000e+01 6.700000000000000000e+01 6.900000000000000000e+01 7.100000000000000000e+01 7.300000000000000000e+01 7.500000000000000000e+01 7.700000000000000000e+01 7.900000000000000000e+01 8.100000000000000000e+01 8.300000000000000000e+01 8.500000000000000000e+01 8.700000000000000000e+01 8.900000000000000000e+01 9.100000000000000000e+01 9.300000000000000000e+01 9.500000000000000000e+01 9.700000000000000000e+01 9.900000000000000000e+01 1.010000000000000000e+02 1.030000000000000000e+02 1.050000000000000000e+02 1.070000000000000000e+02 1.090000000000000000e+02 1.110000000000000000e+02 1.130000000000000000e+02 1.150000000000000000e+02 1.170000000000000000e+02 1.190000000000000000e+02 1.210000000000000000e+02 1.230000000000000000e+02 1.250000000000000000e+02 1.270000000000000000e+02 1.290000000000000000e+02 1.310000000000000000e+02 1.330000000000000000e+02 1.350000000000000000e+02 1.370000000000000000e+02 1.390000000000000000e+02 1.410000000000000000e+02 1.430000000000000000e+02 1.450000000000000000e+02 1.470000000000000000e+02 1.490000000000000000e+02 1.510000000000000000e+02 1.530000000000000000e+02 1.550000000000000000e+02 1.570000000000000000e+02 1.590000000000000000e+02
3.125000000000000173e-03 9.374999999999999653e-03 1.562500000000000000e-02 2.187499999999999861e-02 2.812500000000000069e-02 3.437500000000000278e-02 4.062500000000000139e-02 4.687500000000000000e-02 5.312499999999999861e-02 5.937499999999999722e-02 6.562500000000000278e-02 7.187499999999999445e-02 7.812500000000000000e-02 8.437500000000000555e-02 9.062499999999999722e-02 9.687500000000000278e-02 1.031249999999999944e-01 1.093750000000000000e-01 1.156250000000000056e-01 1.218749999999999972e-01 1.281249999999999889e-01 1.343749999999999944e-01 1.406250000000000000e-01 1.468750000000000056e-01 1.531250000000000111e-01 1.593749999999999889e-01 1.656249999999999944e-01 1.718750000000000000e-01 1.781250000000000056e-01 1.843750000000000111e-01 1.906249999999999889e-01 1.968749999999999944e-01 2.031250000000000000e-01 2.093750000000000056e-01 2.156250000000000111e-01 2.218749999999999889e-01 2.281249999999999944e-01 2.343750000000000000e-01 2.406250000000000056e-01 2.468750000000000111e-01 2.531249999999999889e-01 2.593750000000000222e-01 2.656250000000000000e-01 2.718749999999999778e-01 2.781250000000000111e-01 2.843749999999999889e-01 2.906250000000000222e-01 2.968750000000000000e-01 3.031249999999999778e-01 3.093750000000000111e-01 3.156249999999999889e-01 3.218750000000000222e-01 3.281250000000000000e-01 3.343749999999999778e-01 3.406250000000000111e-01 3.468749999999999889e-01 3.531250000000000222e-01 3.593750000000000000e-01 3.656249999999999778e-01 3.718750000000000111e-01 3.781249999999999889e-01 3.843750000000000222e-01 3.906250000000000000e-01 3.968749999999999778e-01 4.031250000000000111e-01 4.093749999999999889e-01 4.156250000000000222e-01 4.218750000000000000e-01 4.281249999999999778e-01 4.343750000000000111e-01 4.406249999999999889e-01 4.468750000000000222e-01 4.531250000000000000e-01 4.593749999999999778e-01 4.656250000000000111e-01 4.718749999999999889e-01 4.781250000000000222e-01 4.843750000000000000e-01 4.906249999999999778e-01 4.968750000000000111e-01
1.173721485457549107e+01 9.594676482545169804e+00 9.955339933897032978e+00 1.130323655836882857e+01 1.265991494125426975e+01 1.396000304910491430e+01 1.510568559516205944e+01 1.615769379691339935e+01 1.698327907467817255e+01 1.754390832198258110e+01 1.805304737677246152e+01 1.836437910548968944e+01 1.844696690124315452e+01 1.843630480147113460e+01 1.838824697650610318e+01 1.821813130380060386e+01 1.804451710988922386e+01 1.783786024006863968e+01 1.776435948672749632e+01 1.776020177823223989e+01 1.773915729795001894e+01 1.768425104056756680e+01 1.768433671533609441e+01 1.774434644079452639e+01 1.781106521207510340e+01 1.785165589138861719e+01 1.792789321136297787e+01 1.801389313456247976e+01 1.808010506824605912e+01 1.820758383520154666e+01 1.820277989943646446e+01 1.817023170935475918e+01 1.823296107362361695e+01 1.842478988702888643e+01 1.860747591134357393e+01 1.894918769575769701e+01 1.926963212813272364e+01 1.969014671993089394e+01 2.012631745728364763e+01 2.058206920322323441e+01 2.091464574832740198e+01 2.135920299944889322e+01 2.180577573066723218e+01 2.208098649226000276e+01 2.241834866885031019e+01 2.261240993150386203e+01 2.275417115421760172e+01 2.283582898858287891e+01 2.288392914343656059e+01 2.306942138462330760e+01 2.330803090001102973e+01 2.352618834471957499e+01 2.380630266929635752e+01 2.400021053992641029e+01 2.409605011594566193e+01 2.396343812759449321e+01 2.384277896780230321e+01 2.364628856527671985e+01 2.348577066920477208e+01 2.330620372163599541e+01 2.309588329583138844e+01 1.898735232025920894e+01 1.808254283743207935e+01 1.720592500452761442e+01 1.663800158156395881e+01 1.618511060226763831e+01 1.561727997573345661e+01 1.513442965473890567e+01 1.453903334385341672e+01 1.395764828912998823e+01 1.334180437816453235e+01 1.264071082708039739e+01 1.182283471456135970e+01 1.092171330158934595e+01 1.010132737873803599e+01 9.901100102161567662e+00 9.618129339486239715e+00 9.365446470647647459e+00 9.160622688590297713e+00 8.877111383182256787e+00
1.281306722234993867e-01 4.762939256425699486e-01 4.865268092039081727e-01 4.630560278148652120e-01 4.304269766724124757e-01 4.047109892973801415e-01 3.820389017696739220e-01 3.651517209283219323e-01 3.520493427161245359e-01 3.438530311250522220e-01 3.357346061206273324e-01 3.297497194859472236e-01 3.264439977248132507e-01 3.244798655019162648e-01 3.226480476018411814e-01 3.217977355232423675e-01 3.210291478040657731e-01 3.211816069857805211e-01 3.194262621615204800e-01 3.162575604732501544e-01 3.126934698307692884e-01 3.088564917842258617e-01 3.053256131658251826e-01 3.011402507964114350e-01 2.975233750596776860e-01 2.943865751005095288e-01 2.919638919187432791e-01 2.894062894246495210e-01 2.868464230365787571e-01 2.832894221300737425e-01 2.808937202007885658e-01 2.789565755207836228e-01 2.758385186289313840e-01 2.714544758686598946e-01 2.672576861084950406e-01 2.615936856544195943e-01 2.562901591527567136e-01 2.509362397541742284e-01 2.450572056925773567e-01 2.398882089393466199e-01 2.359987842829789073e-01 2.317861257864554103e-01 2.271538458753976086e-01 2.237432756427182035e-01 2.197442619997130031e-01 2.165428769796219066e-01 2.133495103773534185e-01 2.103717991769493978e-01 2.073110340512615835e-01 2.040637508350752471e-01 2.007115975636580840e-01 1.976508998025208741e-01 1.937235638327227394e-01 1.902240358463871128e-01 1.869921865759297253e-01 1.847789289064127594e-01 1.825064739356191679e-01 1.809641556703525944e-01 1.793122224518421404e-01 1.776340493682573296e-01 1.757535308350768599e-01 1.735315914682860339e-01 1.705425193807274531e-01 1.670554425636950613e-01 1.628499701646201059e-01 1.590277901141576022e-01 1.554529100284066101e-01 1.524517476093817936e-01 1.498526182946016416e-01 1.471373154087110280e-01 1.449142420926290975e-01 1.426359872354332203e-01 1.405100296975458074e-01 1.382619508840606803e-01 1.364226594589821318e-01 1.341620737993245993e-01 1.318394748419273732e-01 1.298158128383876952e-01 1.282018196758860917e-01 1.271519425687096250e-01
1.011672568428036295e-01 3.075839788372836114e-01 3.289420112806613061e-01 3.233068758413766841e-01 3.119761675293269976e-01 2.986885859600997839e-01 2.870108565059726891e-01 2.777260090424715222e-01 2.708901938995804115e-01 2.638506768303840455e-01 2.571777726601439107e-01 2.512053488002691792e-01 2.446951021807924898e-01 2.398401211119406962e-01 2.351304222174827596e-01 2.301716135562387466e-01 2.257495685497815374e-01 2.215263348366566243e-01 2.165545072294619566e-01 2.107632142121916574e-01 2.032926482845705263e-01 1.973284923357360165e-01 1.929671764677429735e-01 1.894999558647763316e-01 1.858293897229041647e-01 1.831546165679443505e-01 1.817739252765780689e-01 1.802138595954071720e-01 1.772690452125036120e-01 1.740898243934639045e-01 1.708369643698413876e-01 1.691603343263760051e-01 1.668112665508685588e-01 1.646511602209986824e-01 1.621910886537786534e-01 1.595325473379963777e-01 1.569405512703095917e-01 1.552260451303623112e-01 1.534786255189162507e-01 1.520132742951354476e-01 1.513422227203402581e-01 1.514141384842609128e-01 1.514167786166817353e-01 1.511176131553933766e-01 1.507839067272940259e-01 1.507469056337306934e-01 1.507303482423126006e-01 1.510055777083147144e-01 1.511788062340141403e-01 1.501449151564909490e-01 1.495415267137200632e-01 1.486242815788191562e-01 1.470811393852618221e-01 1.453962600756450729e-01 1.433609286877909339e-01 1.410139110520681471e-01 1.385670471019115890e-01 1.357847726464062044e-01 1.333016621771302701e-01 1.305256966496802229e-01 1.279981566784964830e-01 1.258200200117765288e-01 1.228845769807396654e-01 1.194150521265878034e-01 1.171720736933071494e-01 1.155609193547748187e-01 1.144902878778709804e-01 1.134717453582157892e-01 1.121174538674033078e-01 1.106591870315098841e-01 1.088991706535885479e-01 1.060923716686589802e-01 1.033220294085882007e-01 1.005253664129225483e-01 9.810052626032592094e-02 9.604156660784858579e-02 9.371934687173025247e-02 9.105982301855639061e-02 8.853832349750739850e-02 8.645182429264391955e-02
2.874435667679107673e-02 7.690313325791231502e-02 1.028432864646470907e-01 1.166062574028521454e-01 1.242366231619423111e-01 1.290990600872070626e-01 1.320432548635878667e-01 1.339332611553855079e-01 1.346938526566392735e-01 1.349892754985795307e-01 1.350169834814153313e-01 1.348495133931502388e-01 1.343566400304653519e-01 1.337865691182976990e-01 1.327806271057782594e-01 1.312736944909799752e-01 1.295032075855861164e-01 1.277509905875378327e-01 1.258963885091753387e-01 1.241258421291624864e-01 1.222838951949258429e-01 1.201856665188168055e-01 1.182976546854449806e-01 1.169330360017387660e-01 1.160353956742550957e-01 1.154848710325535044e-01 1.151833330091845548e-01 1.149150891242696898e-01 1.147684398901184927e-01 1.146650631624589745e-01 1.142054293315967473e-01 1.136115575773729847e-01 1.129517637804589719e-01 1.122278510927954970e-01 1.116095137106979801e-01 1.112175595280285173e-01 1.110279133986991768e-01 1.109219027385989764e-01 1.106016815062920433e-01 1.101254752107896917e-01 1.094704351968608935e-01 1.087143821136091065e-01 1.079852566228717003e-01 1.072941975241417795e-01 1.065495224008699143e-01 1.055398783163219167e-01 1.043982180409190746e-01 1.029775421801546881e-01 1.013774719395185847e-01 9.990189384609046708e-02 9.860128312052338084e-02 9.738818616612568424e-02 9.623313103112000888e-02 9.502876886112805732e-02 9.374778936913638616e-02 9.232101768187725432e-02 9.080114126096945626e-02 8.940569260189695777e-02 8.802993326177899203e-02 8.666221447484995233e-02 8.527499437436876495e-02 8.406303293848813030e-02 8.311569355216991140e-02 8.228644315814233334e-02 8.141553938062147389e-02 8.063800393376323317e-02 7.984478204576067606e-02 7.898217370456207809e-02 7.794446223974493826e-02 7.677410853701670257e-02 7.550046080930621073e-02 7.428823444423031386e-02 7.312998707761604600e-02 7.211589503177918969e-02 7.113491372104395472e-02 7.011759988532863253e-02 6.913068015844933689e-02 6.814700040050170049e-02 6.706443177787180243e-02 6.590926489219302298e-02
2.426644765802157822e-02 1.442288997345656520e-01 1.364305961267274492e-01 1.249922215265482223e-01 1.113769814283615961e-01 1.013101165726913999e-01 9.200622640657656059e-02 8.664483248158537376e-02 8.300188872203423385e-02 8.110521654536269331e-02 7.851832493531112067e-02 7.559273473760713680e-02 7.259688421292863347e-02 7.087044292190534944e-02 6.852823955207019979e-02 6.635176665519831873e-02 6.354916336324373249e-02 6.191185653186688509e-02 6.086035454729374350e-02 5.931064368040604023e-02 5.780815055122608126e-02 5.589254416966541600e-02 5.344280179672156877e-02 5.108497855738786814e-02 4.825707328389145651e-02 4.546476333900266453e-02 4.367665774619256674e-02 4.156523835519156107e-02 3.973832026712859761e-02 3.862991403497815363e-02 3.768705632825024993e-02 3.728966537098703932e-02 3.663585629516818987e-02 3.638782211854488247e-02 3.590414455216092704e-02 3.538932222719522874e-02 3.505625556866323600e-02 3.509144442414696696e-02 3.506628130056731185e-02 3.548072392288118687e-02 3.669233698466075472e-02 3.775722286279632744e-02 3.818034136808941964e-02 3.827325188570825099e-02 3.837227301614016400e-02 3.825244329553607880e-02 3.793685075857590461e-02 3.767003297826811148e-02 3.738594527934617495e-02 3.767770067376835508e-02 3.791254220418040916e-02 3.790784838615474800e-02 3.714200102731851638e-02 3.607156110480092687e-02 3.492321158798647462e-02 3.336571713824018626e-02 3.203996876289851720e-02 3.108691256220886753e-02 3.017716670285289574e-02 2.923802912529667106e-02 2.767265376279547801e-02 2.545671052367524251e-02 2.281320568934700962e-02 2.057167350754795718e-02 1.881671166725046307e-02 1.725810539202668123e-02 1.540132863359991271e-02 1.396700441984485841e-02 1.259845284344842178e-02 1.130347941113090185e-02 1.028911431996658819e-02 9.388906006387283745e-03 8.411973700816016003e-03 7.250925152449125451e-03 6.307245457917268726e-03 6.297238779966245377e-03 6.191517412931898424e-03 6.241035750546953392e-03 6.358319506483851684e-03 6.356104937328154771e-03
-2.500510678097501646e-02 -8.409451590667779697e-02 -8.326639541179148285e-02 -8.564956744469656713e-02 -8.534828802560039118e-02 -8.575790986707547414e-02 -8.538049428118445194e-02 -8.546178435241247318e-02 -8.512008265532208795e-02 -8.497883585794578643e-02 -8.455762460917676249e-02 -8.407679025564611386e-02 -8.362303646811973523e-02 -8.302343653021460046e-02 -8.240906041825545036e-02 -8.185172711273176749e-02 -8.132930511792307859e-02 -8.088734354047583119e-02 -8.034092176120122275e-02 -7.974818008605683017e-02 -7.918082740673004771e-02 -7.841502180209092288e-02 -7.780522882310114685e-02 -7.702733536376620005e-02 -7.640346286566084000e-02 -7.573921899477725761e-02 -7.513823586192114323e-02 -7.454287172117868288e-02 -7.390375453647216042e-02 -7.317286539143359747e-02 -7.241614271560223304e-02 -7.160706246751330495e-02 -7.084533665693393267e-02 -7.002318438660151689e-02 -6.926381625740560266e-02 -6.845451555707965374e-02 -6.761644436046476692e-02 -6.680595563988250829e-02 -6.591290012822929867e-02 -6.511253681571574359e-02 -6.424802989920080920e-02 -6.344107871666046505e-02 -6.257669879517324674e-02 -6.175619058494333929e-02 -6.090006618658268256e-02 -6.006828143967130745e-02 -5.919011819352603537e-02 -5.833997179719155324e-02 -5.738554806865289043e-02 -5.654366591191703484e-02 -5.569979708087584996e-02 -5.497431310665293336e-02 -5.417775990779360312e-02 -5.344401455296721171e-02 -5.262181312445290277e-02 -5.186137436997318578e-02 -5.109910184752176204e-02 -5.038001516411043379e-02 -4.965191961124276743e-02 -4.889272166865454849e-02 -4.811989844904080577e-02 -4.733747736514101745e-02 -4.652266468556214701e-02 -4.570019700276474472e-02 -4.487422393793885633e-02 -4.405996280961625711e-02 -4.321446818324038014e-02 -4.237403662140489663e-02 -4.149077921880984371e-02 -4.073626626739974832e-02 -3.997990898083197270e-02 -3.929151851184298910e-02 -3.863511674710298077e-02 -3.801714181279072097e-02 -3.735144114803621435e-02 -3.675213759058723606e-02 -3.613093859202168995e-02 -3.553041940092554335e-02 -3.487516078145733167e-02 -3.422986197247512852e-02
-1.417742442643843762e-02 -4.720345901329989213e-02 -4.617289476809318532e-02 -4.657794723980938911e-02 -4.580504768912431468e-02 -4.534633563774242981e-02 -4.468503605610146812e-02 -4.411463890929669812e-02 -4.339543140394437615e-02 -4.271148414295695972e-02 -4.194075594279236124e-02 -4.127929454510355367e-02 -4.049370026916515597e-02 -3.971266451579823914e-02 -3.881282674832528534e-02 -3.801642393590639463e-02 -3.714988828752999878e-02 -3.633875613744511068e-02 -3.546702446159910593e-02 -3.466960568215254196e-02 -3.394055305906946984e-02 -3.330613279245270980e-02 -3.266342163181969876e-02 -3.208391663808315974e-02 -3.150573798191207836e-02 -3.108333912374242405e-02 -3.057321079951551626e-02 -3.005999554258489970e-02 -2.944510812059197499e-02 -2.886884248580338583e-02 -2.829611578035067312e-02 -2.782366622044842724e-02 -2.733737988475253358e-02 -2.676866637719237454e-02 -2.624970006237039438e-02 -2.569790566763317449e-02 -2.521893376114320989e-02 -2.466262343643198240e-02 -2.424405062308627318e-02 -2.368958119049245636e-02 -2.321260033201906145e-02 -2.266309607785103181e-02 -2.220172595130688598e-02 -2.174644770179714678e-02 -2.135386151678307989e-02 -2.093583166151139624e-02 -2.053384947079939585e-02 -2.014429428786186985e-02 -1.968072400986759993e-02 -1.912552183156867799e-02 -1.854569680058315573e-02 -1.798034670615769257e-02 -1.741712895610843595e-02 -1.684941507401820776e-02 -1.629871282491996906e-02 -1.575243982446635285e-02 -1.522314470393667379e-02 -1.475520794030496519e-02 -1.423156256365309437e-02 -1.374622280459558352e-02 -1.327072318155202851e-02 -1.281589068975022908e-02 -1.234411925126084782e-02 -1.190413035146012030e-02 -1.135376209803853030e-02 -1.086813950404078716e-02 -1.034533755877415501e-02 -9.878840424957447547e-03 -9.415740494060713048e-03 -9.034957400962669027e-03 -8.633572265210425617e-03 -8.296639043377490585e-03 -7.905264630459915565e-03 -7.542538136134001314e-03 -7.140458439842609951e-03 -6.776493062360976379e-03 -6.406765392347396788e-03 -6.053002382410675210e-03 -5.740314673243190197e-03 -5.433248517368031126e-03
1.256215010158363343e+00 2.509364964447493129e+00 2.908867097501753651e+00 3.192013187104585370e+00 3.391127081911248897e+00 3.552615416305335838e+00 3.682832575447669399e+00 3.795327317293329283e+00 3.893200604967502088e+00 3.982422900489168693e+00 4.063075386249999532e+00 4.139362318429162357e+00 4.212487716724992559e+00 4.282381360898336986e+00 4.348718642165003700e+00 4.411731517281662462e+00 4.471159138174994219e+00 4.528069655735831311e+00 4.581841281336667571e+00 4.632299206469989272e+00 4.679579761455009645e+00 4.725935797554162043e+00 4.771218288671665420e+00 4.813653927695833445e+00 4.856100477611668076e+00 4.897036070771658700e+00 4.938023482926660712e+00 4.977392774532498620e+00 5.014778175666664950e+00 5.049973313179164869e+00 5.083687219288330894e+00 5.117016922325834827e+00 5.149419168444157258e+00 5.181628850256664975e+00 5.215520321020815864e+00 5.250601406128330595e+00 5.287269972449165856e+00 5.322227459909156799e+00 5.357564359395002640e+00 5.392293188380831381e+00 5.426132482660836587e+00 5.459536038551666692e+00 5.491819801167501680e+00 5.523493645710837008e+00 5.555463159082498770e+00 5.586528719818331545e+00 5.615971209720002300e+00 5.643943792546671112e+00 5.671331390322511545e+00 5.699397654375836453e+00 5.727802851143334095e+00 5.755910148055005671e+00 5.782893944726674285e+00 5.809579413339158727e+00 5.835355273531670051e+00 5.860017550766657202e+00 5.885283542005827151e+00 5.909940382479993204e+00 5.934824880345010101e+00 5.958801471283332596e+00 5.984135505044998915e+00 6.009277382931665912e+00 6.034979253056662607e+00 6.061022269570814025e+00 6.087872366295843385e+00 6.115211363868329641e+00 6.142516162993336692e+00 6.169616782083345186e+00 6.197599228414994776e+00 6.226303053524169684e+00 6.255531888179164390e+00 6.285094510569165571e+00 6.315082517989176303e+00 6.345254254479150369e+00 6.374897666799165030e+00 6.404136042995839162e+00 6.432944167952498127e+00 6.461847888645833038e+00 6.489922451298340889e+00 6.518059210867497733e+00
7.336462334216026226e-01 1.454087685287318576e+00 1.671617114384888581e+00 1.819526337636803826e+00 1.919978885388085921e+00 1.997670905084072634e+00 2.058386375222558407e+00 2.108797984601729070e+00 2.152628078347052387e+00 2.189147312788568556e+00 2.219552474182541868e+00 2.246427660245650326e+00 2.271145466065759067e+00 2.293314419125764392e+00 2.314015936716488753e+00 2.333672408606949134e+00 2.353119754568509858e+00 2.372486142170167511e+00 2.391298092979238010e+00 2.409997354688647953e+00 2.428791917610246820e+00 2.447363280717753664e+00 2.465984354521163713e+00 2.481693003268582220e+00 2.496924849622497167e+00 2.511418415319087494e+00 2.523468057395334085e+00 2.533356168013832121e+00 2.543089740498500451e+00 2.551991891879335839e+00 2.561310957881337558e+00 2.571403820886413616e+00 2.580749595123249307e+00 2.588476991427834051e+00 2.597060886768499000e+00 2.604672441237664060e+00 2.613474360179250944e+00 2.623320714929669339e+00 2.634394246265836514e+00 2.644939829245420704e+00 2.655733616309417844e+00 2.666804089572919700e+00 2.677679226660587108e+00 2.689725686344336619e+00 2.703255044408918284e+00 2.717143336172339385e+00 2.731280201249582262e+00 2.745501413572832394e+00 2.759386218811413105e+00 2.772495535691581470e+00 2.786746426189167902e+00 2.801853927541080314e+00 2.817797382742415646e+00 2.834017832725174824e+00 2.850465965096833809e+00 2.866102134306414140e+00 2.881687132365834181e+00 2.896334222519999280e+00 2.909386780805004680e+00 2.921449517942495078e+00 2.934539467846668082e+00 2.945311980073336056e+00 2.954002686355828189e+00 2.962072201819168971e+00 2.968153610780832174e+00 2.973339817999162360e+00 2.978396186128331902e+00 2.983710347309999289e+00 2.988288270482503339e+00 2.992235092548331199e+00 2.994983763829172307e+00 2.997365456946665230e+00 2.999726217261670325e+00 3.001941480240835070e+00 3.002983966343335087e+00 3.003173466130833358e+00 3.003076727175834293e+00 3.003609908454164312e+00 3.004528858836664096e+00 3.004522275470834280e+00
3.552452766134214012e-10 7.539122075002068941e-10 1.049469408415622757e-09 9.446505304874601442e-10 8.051500040267000804e-10 8.372726595335203907e-10 6.724651280620719279e-10 9.545809672317772195e-10 9.434793058034074818e-10 9.960255879164492101e-10 8.217256392472431334e-10 9.240999626906424170e-10 8.441666862069041900e-10 8.558188664811913339e-10 6.616246848012429959e-10 9.646349877883154000e-10 7.626287839658611220e-10 9.162564271463224439e-10 6.389089784211895485e-10 8.159775501456560146e-10 6.542526762286134469e-10 8.488404457918837346e-10 6.917905896296853933e-10 7.330842184896843135e-10 9.090432730876803354e-10 6.235074351816176363e-10 6.978014517784459235e-10 5.959146001496643535e-10 6.459443116852981041e-10 6.495778998877691655e-10 7.019621144811101556e-10 7.570288496481226057e-10 6.664674437561283610e-10 6.103682107330143930e-10 7.917713394570331863e-10 5.297278252731629755e-10 6.401577071801037833e-10 6.964096511445915987e-10 6.886301807043082106e-10 6.681523759143696323e-10 7.677787697322931387e-10 9.219677223306632139e-10 6.403659025918291756e-10 5.363138060860231847e-10 8.140340167462530586e-10 6.660405619326088809e-10 6.143742423369384515e-10 7.086981864728632440e-10 6.557601674419544509e-10 6.750680884148134055e-10 7.804049370854215602e-10 5.507653652590723295e-10 5.703084718173083370e-10 6.117738513088019073e-10 5.771650197511727270e-10 7.483918876095193536e-10 7.202492890267346494e-10 7.955033109349567184e-10 5.268567854533519759e-10 6.237218180042229074e-10 6.664384933543488236e-10 6.123833262871395971e-10 6.346346848431494889e-10 6.401251315869179428e-10 5.512168182425133249e-10 5.854977063772064065e-10 5.724649915824405639e-10 5.977729491372466962e-10 6.439922532190204616e-10 7.733391242510378648e-10 4.818930451027844252e-10 6.628132110838199520e-10 5.367443892225765376e-10 5.336376201630817349e-10 4.658439061510459555e-10 3.542186757812260089e-10 6.076527536246582054e-10 5.192246263305833130e-10 5.327276726632134905e-10 4.078311840203241254e-10
2.874464695374316300e-02 9.643678835589024334e-02 9.521149518906957265e-02 9.749540282771333721e-02 9.686295815585953262e-02 9.700881022123830633e-02 9.636690952310579539e-02 9.617597387495427363e-02 9.554366508556863535e-02 9.510874524177971578e-02 9.438759923103949567e-02 9.366368996485952003e-02 9.291152775429682709e-02 9.203253085855518656e-02 9.109165032655403005e-02 9.024939733988068813e-02 8.941235972023212075e-02 8.867506719846149355e-02 8.782125900713975974e-02 8.695834511531423672e-02 8.614850300945386952e-02 8.519515318262470271e-02 8.438336770307970636e-02 8.344212425436912939e-02 8.264442306441077690e-02 8.186942814641130772e-02 8.112013133022717704e-02 8.037563720718066129e-02 7.955362547879561708e-02 7.866179692876960894e-02 7.774810540496457367e-02 7.682270365701324155e-02 7.593677676197205240e-02 7.496537768365756083e-02 7.407106719836061004e-02 7.311910185346257030e-02 7.216632294914822332e-02 7.121292511704033212e-02 7.023022421955307792e-02 6.928808488880949801e-02 6.831276718229654932e-02 6.736754702798236627e-02 6.639849295969578458e-02 6.547316292352800549e-02 6.453530400647462806e-02 6.361216457938452529e-02 6.265069086493006700e-02 6.171989064842135775e-02 6.066656430598530575e-02 5.969063360434615634e-02 5.870613481289588265e-02 5.784002048082234615e-02 5.690857624031934320e-02 5.603717944253014394e-02 5.508814079503913247e-02 5.420093644916058884e-02 5.331849908146699818e-02 5.249630548236357969e-02 5.165123903726304838e-02 5.078835371974667334e-02 4.991629714339177598e-02 4.904165390223768489e-02 4.813247977753275925e-02 4.722516623068744729e-02 4.628826944066002924e-02 4.538057711250551712e-02 4.443552936069602305e-02 4.351034897278964475e-02 4.254575101271004106e-02 4.172617697136535991e-02 4.090148765233631023e-02 4.015790888956490695e-02 3.943558614931287620e-02 3.875813402563230148e-02 3.802783589117756519e-02 3.737165337126097803e-02 3.669456862170507316e-02 3.604232984488010827e-02 3.534442038116272083e-02 3.465838484560671007e-02
1.695424635710569283e-01 3.105427319321613644e-01 3.085635999094344939e-01 3.122425384660350023e-01 3.112281448645985438e-01 3.114623736845886226e-01 3.104302007265172803e-01 3.101225142987111272e-01 3.091013831828784419e-01 3.083970577709516658e-01 3.072256487193728569e-01 3.060452416961575994e-01 3.048139231634552915e-01 3.033686385547378905e-01 3.018139332876367265e-01 3.004153746729362751e-01 2.990189955842807445e-01 2.977835912176181044e-01 2.963465184663719998e-01 2.948870039783276775e-01 2.935106522929855632e-01 2.918820878070881308e-01 2.904881541527635225e-01 2.888635045386819256e-01 2.874794306805458777e-01 2.861283420886706064e-01 2.848159604555671187e-01 2.835059738474317581e-01 2.820525225535053249e-01 2.804671048960458712e-01 2.788334725332748953e-01 2.771690885669129689e-01 2.755662837902562723e-01 2.737980600436342726e-01 2.721600029364355522e-01 2.704054397630760720e-01 2.686379030389201006e-01 2.668574996454855519e-01 2.650098568347092343e-01 2.632262997665877347e-01 2.613671118987554443e-01 2.595525901007006975e-01 2.576790502925990212e-01 2.558772419022997124e-01 2.540379971706488993e-01 2.522145209526694409e-01 2.503012002866347729e-01 2.484348821088161186e-01 2.463058349004044745e-01 2.443166666528220343e-01 2.422934890022756804e-01 2.404995228286791187e-01 2.385551848950664688e-01 2.367217341997353286e-01 2.347086295708769588e-01 2.328109457245526315e-01 2.309079883448534876e-01 2.291207225075103937e-01 2.272690894892287206e-01 2.253627159042654871e-01 2.234195540757159815e-01 2.214535027996569760e-01 2.193911570176262926e-01 2.173135205887738730e-01 2.151470879204736841e-01 2.130271745869656008e-01 2.107973656398391127e-01 2.085913444340144474e-01 2.062662139389532800e-01 2.042698631011568566e-01 2.022411621118122282e-01 2.003943833782896033e-01 1.985839523962419084e-01 1.968708562119652616e-01 1.950072713802681879e-01 1.933174937020987194e-01 1.915582643001994545e-01 1.898481757744332477e-01 1.880011180316827901e-01 1.861676256646324357e-01
8.122474294809484130e-01 1.606785850140899585e+00 1.106171017672619605e+00 1.094043461982324938e+00 1.051783186273204995e+00 1.039902447936963181e+00 1.022562192614425047e+00 1.022648310987964049e+00 1.030784225768303530e+00 1.046014774689814519e+00 1.068087025724092420e+00 1.113703496437516094e+00 1.158748492297468680e+00 1.192050840721293081e+00 1.215682775355689582e+00 1.230104710154975356e+00 1.244203324732532145e+00 1.255454308867143265e+00 1.249821229171474535e+00 1.235337131707735736e+00 1.244184419541995990e+00 1.277032246017595574e+00 1.279255186786055543e+00 1.292914291041153074e+00 1.324111143347636022e+00 1.354039579616947098e+00 1.380235808946529641e+00 1.368116038942789991e+00 1.340757854806672089e+00 1.317599864297532841e+00 1.325386454898507482e+00 1.342061344252045929e+00 1.361072828012319880e+00 1.435288291922962811e+00 1.542342115707024064e+00 1.650948217128669793e+00 1.694529726621990751e+00 1.708587475154279556e+00 1.748443787245945513e+00 1.755515472204360439e+00 1.765169600509034709e+00 1.766912052378639686e+00 1.761839896256427007e+00 1.794434644990493544e+00 1.818141088972783370e+00 1.784472507330397528e+00 1.730470400689773314e+00 1.704419172832438711e+00 1.743246643158110398e+00 1.811838668884578230e+00 1.849784570594638744e+00 1.838966955515656920e+00 1.826292166830456365e+00 1.819191305708809159e+00 1.781725706211284344e+00 1.796076336372166127e+00 1.828238970916441053e+00 1.846379129190294233e+00 1.852696621269849686e+00 1.901703357434563646e+00 1.979360271672014893e+00 2.026739708530157724e+00 2.096200210197168179e+00 2.176998642531902117e+00 2.265462668451899031e+00 2.319890411400646446e+00 2.345033770905207149e+00 2.409945254108528001e+00 2.516829331026840588e+00 2.609717967246649284e+00 2.686511126321274645e+00 2.759800593890896714e+00 2.827022652544922021e+00 2.849599524263101369e+00 2.843299239301615433e+00 2.840588350902663706e+00 2.861618281301068212e+00 2.862176200043613061e+00 2.860083817855251898e+00 2.899722956829005938e+00
4.587582971273225507e-02 2.334109861220959592e-01 5.578949276010710667e-01 8.086543024886618802e-01 1.074457674546821062e+00 1.330229459105149115e+00 1.588169498583803074e+00 1.828718443472175492e+00 2.042670670329182148e+00 2.239502403446601786e+00 2.405707895950752739e+00 2.507522362233307156e+00 2.598577815938667435e+00 2.702250771953580433e+00 2.816901127095866375e+00 2.948351249165694465e+00 3.074223497411587847e+00 3.204674743926267055e+00 3.370301738367144306e+00 3.558817162289603431e+00 3.680121286432239458e+00 3.718748250119848997e+00 3.847932807814949729e+00 3.932138192776748031e+00 3.964610167875219027e+00 3.997384023285018628e+00 4.038001935552727240e+00 4.188702180305345912e+00 4.384295127159387739e+00 4.566123271752229762e+00 4.638658711518742983e+00 4.674907994886612350e+00 4.701099576738563712e+00 4.536403663867673686e+00 4.295683479451251507e+00 4.076346039198817550e+00 4.030171656250963075e+00 4.052268080631320046e+00 4.009390939134815035e+00 4.041999785829593961e+00 4.063644953106123836e+00 4.102316767346609439e+00 4.152656480374624870e+00 4.115003674757376828e+00 4.095199691297053413e+00 4.205203367761911615e+00 4.364755656505943548e+00 4.459515122725148828e+00 4.376002846682061076e+00 4.228021215441029490e+00 4.155267693277195029e+00 4.199591383556303015e+00 4.241427635650735439e+00 4.272646592756061068e+00 4.368768840778447071e+00 4.342304518508590228e+00 4.272073298055639512e+00 4.238585976256802113e+00 4.228414904559635090e+00 4.119871044323492271e+00 3.955652945203614212e+00 3.858224920081611664e+00 3.720752553827619824e+00 3.571365974782911845e+00 3.416795946913044446e+00 3.321919768037441489e+00 3.266992944348480421e+00 3.159617108432155597e+00 3.002190825489313042e+00 2.881012343726176095e+00 2.782818437109491061e+00 2.697396082471885670e+00 2.622058113034467119e+00 2.591860744090296542e+00 2.583334293957418204e+00 2.575290681003608029e+00 2.543295450590668416e+00 2.530250314921768773e+00 2.515110407243930535e+00 2.463566194281930688e+00


==> Wind_Estimation_Position/loss.txt <==
1.222024790786202103e-01,7.564098065308320906e-02
7.433474561230608846e-02,8.361746934921636398e-02
7.024497372271415463e-02,7.878418392243070889e-02
6.187535132183115405e-02,5.523838610679376870e-02
5.597031506013132318e-02,5.325303563020295644e-02
5.050079054455143546e-02,4.682138498820778705e-02
4.571771060552049654e-02,4.215247297421834821e-02
4.375231374369231013e-02,3.855813277186825871e-02
3.790051217459561306e-02,4.018007486916354287e-02
3.484279316417997208e-02,3.443143944039345899e-02
3.354773789942218365e-02,4.331123101554920640e-02
3.199816798262638401e-02,3.444553622021986894e-02
3.188366188674617713e-02,3.654645342400423408e-02
3.111721616045073219e-02,3.387021119892273668e-02
2.928064401810005074e-02,3.040102812034698940e-02
2.851679284684129762e-02,3.536910533148329705e-02
2.876346785051102709e-02,3.711228429892798886e-02
2.758411966279204416e-02,2.856701479565041876e-02
2.696686284494349828e-02,2.829531449310707103e-02
2.638809539669914259e-02,2.522356899822221499e-02
2.575828155830279381e-02,2.417591642814740163e-02
2.619094405739744863e-02,2.454355394648801911e-02
2.547141590194202526e-02,2.343058593992787542e-02
2.448609502815800656e-02,2.691932488556227077e-02
2.396013296883463609e-02,2.183355349289841860e-02
2.390096664155181780e-02,2.057290189218798082e-02
2.386799988099860131e-02,1.912535269932252174e-02
2.201694962188919039e-02,3.011118058930151165e-02
2.311504697625613169e-02,2.146617321876773468e-02
2.127742249332540900e-02,1.957076398280656326e-02
2.147109801324465286e-02,1.680730138044357960e-02
2.096863403594796671e-02,1.507873331593145849e-02
2.039146841507418970e-02,1.494902879595530129e-02
2.059315027622477326e-02,1.584566987912694458e-02
1.989558953567511015e-02,1.427207895661316249e-02
1.952667880361557903e-02,1.324897353778295775e-02
1.814738121326642251e-02,1.187748668962740339e-02
1.855641345551307594e-02,1.502316090692248571e-02
1.850583657579625216e-02,1.005930384053499438e-02
1.740223642013255870e-02,1.163212979756483162e-02
1.744952285173334561e-02,1.280502995683087224e-02
1.675951313375540971e-02,1.270564534449173701e-02
1.762858417206987494e-02,1.544416669316382891e-02
1.678476145327346611e-02,1.182502533568670876e-02
1.702048821934775552e-02,1.085669896565377712e-02
1.612672553772487652e-02,9.773083668228032053e-03
1.639932408480754972e-02,9.034135678828332516e-03
1.544748828839855904e-02,9.232162792613962665e-03
1.608215916967692394e-02,8.386834638359787902e-03
1.583019935513298518e-02,8.797526990671636696e-03


==> Wind_Estimation_Position/model_architecture0.json <==
{"class_name": "Sequential", "config": [{"class_name": "LSTM", "config": {"name": "lstm_1", "trainable": true, "batch_input_shape": [null, 10, 4], "dtype": "float32", "return_sequences": true, "return_state": false, "go_backwards": false, "stateful": false, "unroll": false, "units": 100, "activation": "tanh", "recurrent_activation": "hard_sigmoid", "use_bias": true, "kernel_initializer": {"class_name": "VarianceScaling", "config": {"scale": 1.0, "mode": "fan_avg", "distribution": "uniform", "seed": null}}, "recurrent_initializer": {"class_name": "Orthogonal", "config": {"gain": 1.0, "seed": null}}, "bias_initializer": {"class_name": "Zeros", "config": {}}, "unit_forget_bias": true, "kernel_regularizer": null, "recurrent_regularizer": null, "bias_regularizer": null, "activity_regularizer": null, "kernel_constraint": null, "recurrent_constraint": null, "bias_constraint": null, "dropout": 0.0, "recurrent_dropout": 0.0, "implementation": 1}}, {"class_name": "Dropout", "config": {"name": "dropout_1", "trainable": true, "rate": 0.2, "noise_shape": null, "seed": null}}, {"class_name": "LSTM", "config": {"name": "lstm_2", "trainable": true, "batch_input_shape": [null, 10, 4], "dtype": "float32", "return_sequences": false, "return_state": false, "go_backwards": false, "stateful": false, "unroll": false, "units": 100, "activation": "tanh", "recurrent_activation": "hard_sigmoid", "use_bias": true, "kernel_initializer": {"class_name": "VarianceScaling", "config": {"scale": 1.0, "mode": "fan_avg", "distribution": "uniform", "seed": null}}, "recurrent_initializer": {"class_name": "Orthogonal", "config": {"gain": 1.0, "seed": null}}, "bias_initializer": {"class_name": "Zeros", "config": {}}, "unit_forget_bias": true, "kernel_regularizer": null, "recurrent_regularizer": null, "bias_regularizer": null, "activity_regularizer": null, "kernel_constraint": null, "recurrent_constraint": null, "bias_constraint": null, "dropout": 0.0, "recurrent_dropout": 0.0, "implementation": 1}}, {"class_name": "Dropout", "config": {"name": "dropout_2", "trainable": true, "rate": 0.2, "noise_shape": null, "seed": null}}, {"class_name": "Dense", "config": {"name": "dense_1", "trainable": true, "units": 2, "activation": "tanh", "use_bias": true, "kernel_initializer": {"class_name": "VarianceScaling", "config": {"scale": 1.0, "mode": "fan_avg", "distribution": "uniform", "seed": null}}, "bias_initializer": {"class_name": "Zeros", "config": {}}, "kernel_regularizer": null, "bias_regularizer": null, "activity_regularizer": null, "kernel_constraint": null, "bias_constraint": null}}], "keras_version": "2.1.5", "backend": "tensorflow"}
